Cosmic rays in photodissociation regions I: Sensitivity of cosmic ray ionization rate calibrators

Low-energy cosmic rays (CRs) are a key ingredient of photodissociation regions (PDRs), shaping their chemistry and thermodynamics. We investigate how species correlate with the cosmic-ray ionization rate ($\zeta_{\rm CR}$) across environments, and quantify the impact of CR attenuation on common CR tracers. Using KOSMA-$\tau$ with a power-law attenuation of $\zeta_{\rm CR}$ and a UMIST22-based network of 202 species (including ices), we computed a constant-mass grid for 100 M$_\odot$ clumps spanning $n_{\rm tot}=10-10^6$ cm$^{-3}$, $\chi_0=1-10^5$ (Draine units) and $\zeta_{\rm CR}=10^{-18}-10^{-13}$ s$^{-1}$, quantified attenuation as an equivalent $\zeta_{\rm CR}$ shift $\Delta$, and measured the CR versus far-ultraviolet (FUV) sensitivity per species. CR heating exceeds photoelectric heating at low $\chi_0$ and high $\zeta_{\rm CR}$; with attenuation, this transition moves to $\zeta_{\rm CR}$ values $\sim$1 dex higher. CR sensitivity depends strongly on environment: H$_3^+$ is CR-dominated over $\sim$90\% of the ($\chi_0$, $\zeta_{\rm CR}$) plane at $n_{\rm tot}=10^5$ cm$^{-3}$ but only $\sim$47\% at $10^3$ cm$^{-3}$. HCO$^+$ traces $\zeta_{\rm CR}$ for $\chi_0\lesssim10^3$ and N$_2$H$^+$ only for $\chi_0\lesssim10^2$, while CO and C are insensitive to $\zeta_{\rm CR}$. Attenuation shifts the CR-dominated regime by $\sim$0.1-1 dex, most strongly at low $\zeta_{\rm CR}$ and for species formed in the shielded interior. Single-species $\zeta_{\rm CR}$ estimates thus carry a systematic error from CR attenuation and an uncertainty from an FUV-CR degeneracy. In dense, shielded gas where H$_3^+$, HCO$^+$ and N$_2$H$^+$ are CR-dominated, constant-CR models measure the local attenuated rate, a factor $\sim$2-5 below the incident one. The degeneracy matters most in lower-density, FUV-exposed gas, where a 1 dex uncertainty in $\chi_0$ adds $\sim$0.4 dex to the inferred $\zeta_{\rm CR}$.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

